Upper Atmosphere Smoke Injection from Large Areal Fires

Large fires can inject smoke into the upper troposphere and lower stratosphere. Detailed fire simulations allow for assessment of how local weather interacts with these fires and affects smoke lofting. In this study, we employ the fire simulation package in the Weather Research and Forecasting model (WRF-Fire), Version 4.0.1, to explore how smoke lofting from a fire burning a homogeneous fuel bed changes with varying local winds, relative humidity, and atmospheric boundary-layer stability for two different-sized areal fires. We find that the presence of moisture has the greatest influence on the results by raising the altitude of lofting, while faster winds speeds dampen lofting and lower the injection height. Stably stratified conditions further inhibit plume propagation compared with neutrally stratified conditions.

==> old_figs/Smoke_Profiles.txt <==
Fire size is 2kmrad and directory is 1
 Total domain smoke is 3352.6987
 Total stratospheric smoke is 43.338978
 Percent of smoke that enters stratosphere is 1.2926594
 Total upper atmospheric smoke is 499.93896
 Percent of smoke that enters upper atmosphere is 14.911538
 Smoke generation via fire size is 3308.8472
 Smoke generation via surface accumulation is 3278.754
 Percent error with sa is -2.2552722
 Percent error with fa is -1.3252822


Fire size is 2kmrad and directory is 2
 Total domain smoke is 3200.8994
 Total stratospheric smoke is 0.49170488
 Percent of smoke that enters stratosphere is 0.01536146
 Total upper atmospheric smoke is 137.01309
 Percent of smoke that enters upper atmosphere is 4.280456
 Smoke generation via fire size is 3321.0361
 Smoke generation via surface accumulation is 3281.3567
 Percent error with sa is 2.4519515
 Percent error with fa is 3.617447


Fire size is 2kmrad and directory is 3
 Total domain smoke is 4095.7346
 Total stratospheric smoke is 0.00049328693
 Percent of smoke that enters stratosphere is 1.2043918e-05
 Total upper atmospheric smoke is 0.0687379
 Percent of smoke that enters upper atmosphere is 0.0016782802
 Smoke generation via fire size is 4149.5757
 Smoke generation via surface accumulation is 3927.963
 Percent error with sa is -4.271215
 Percent error with fa is 1.2975078


Fire size is 2kmrad and directory is 4
 Total domain smoke is 5877.969
 Total stratospheric smoke is 6.427637e-08
 Percent of smoke that enters stratosphere is 1.0935132e-09
 Total upper atmospheric smoke is 0.0007709303
 Percent of smoke that enters upper atmosphere is 1.311559e-05
 Smoke generation via fire size is 5811.104
 Smoke generation via surface accumulation is 4794.5063
 Percent error with sa is -22.598007
 Percent error with fa is -1.150646


Fire size is 2kmrad and directory is 5
 Total domain smoke is 3303.5806
 Total stratospheric smoke is 8.634823
 Percent of smoke that enters stratosphere is 0.2613777
 Total upper atmospheric smoke is 241.00967
 Percent of smoke that enters upper atmosphere is 7.2954082
 Smoke generation via fire size is 3455.9841
 Smoke generation via surface accumulation is 3343.8308
 Percent error with sa is 1.2037165
 Percent error with fa is 4.4098454


Fire size is 2kmrad and directory is 7
 Total domain smoke is 3207.9927
 Total stratospheric smoke is 79.557236
 Percent of smoke that enters stratosphere is 2.4799693
 Total upper atmospheric smoke is 240.15431
 Percent of smoke that enters upper atmosphere is 7.4861245
 Smoke generation via fire size is 3319.1917
 Smoke generation via surface accumulation is 3280.5813
 Percent error with sa is 2.2126756
 Percent error with fa is 3.3501823


Fire size is 2kmrad and directory is 8lo
 Total domain smoke is 3211.7104
 Total stratospheric smoke is 4.3051486
 Percent of smoke that enters stratosphere is 0.13404535
 Total upper atmospheric smoke is 130.3335
 Percent of smoke that enters upper atmosphere is 4.058071
 Smoke generation via fire size is 3341.7422
 Smoke generation via surface accumulation is 3290.396
 Percent error with sa is 2.3913703
 Percent error with fa is 3.8911362


Fire size is 2kmrad and directory is 13
 Total domain smoke is 3231.9832
 Total stratospheric smoke is 0.390646
 Percent of smoke that enters stratosphere is 0.012086882
 Total upper atmospheric smoke is 9.109215
 Percent of smoke that enters upper atmosphere is 0.281846
 Smoke generation via fire size is 3361.3474
 Smoke generation via surface accumulation is 3309.3582
 Percent error with sa is 2.3380666
 Percent error with fa is 3.8485832


Fire size is 4kmrad and directory is 1
 Total domain smoke is 12708.831
 Total stratospheric smoke is 123.37863
 Percent of smoke that enters stratosphere is 0.9708102
 Total upper atmospheric smoke is 740.57104
 Percent of smoke that enters upper atmosphere is 5.827216
 Smoke generation via fire size is 13168.015
 Smoke generation via surface accumulation is 13075.387
 Percent error with sa is 2.803402
 Percent error with fa is 3.4871135


Fire size is 4kmrad and directory is 2
 Total domain smoke is 13065.508
 Total stratospheric smoke is 40.05995
 Percent of smoke that enters stratosphere is 0.30660847
 Total upper atmospheric smoke is 108.22487
 Percent of smoke that enters upper atmosphere is 0.82832503
 Smoke generation via fire size is 13280.036
 Smoke generation via surface accumulation is 13139.114
 Percent error with sa is 0.5602086
 Percent error with fa is 1.6154196


Fire size is 4kmrad and directory is 3
 Total domain smoke is 13943.073
 Total stratospheric smoke is 0.018573845
 Percent of smoke that enters stratosphere is 0.00013321199
 Total upper atmospheric smoke is 0.915125
 Percent of smoke that enters upper atmosphere is 0.006563295
 Smoke generation via fire size is 14281.991
 Smoke generation via surface accumulation is 13721.292
 Percent error with sa is -1.6163292
 Percent error with fa is 2.3730443


Fire size is 4kmrad and directory is 4
 Total domain smoke is 15863.1875
 Total stratospheric smoke is 0.061605487
 Percent of smoke that enters stratosphere is 0.00038835502
 Total upper atmospheric smoke is 0.6253049
 Percent of smoke that enters upper atmosphere is 0.0039418614
 Smoke generation via fire size is 15746.397
 Smoke generation via surface accumulation is 14485.528
 Percent error with sa is -9.510591
 Percent error with fa is -0.7416937


Fire size is 4kmrad and directory is 5
 Total domain smoke is 13376.775
 Total stratospheric smoke is 26.632927
 Percent of smoke that enters stratosphere is 0.19909826
 Total upper atmospheric smoke is 713.3314
 Percent of smoke that enters upper atmosphere is 5.332611
 Smoke generation via fire size is 13265.632
 Smoke generation via surface accumulation is 13135.103
 Percent error with sa is -1.8399007
 Percent error with fa is -0.83783084


Fire size is 4kmrad and directory is 7
 Total domain smoke is 13349.71
 Total stratospheric smoke is 98.13254
 Percent of smoke that enters stratosphere is 0.73509115
 Total upper atmospheric smoke is 670.3703
 Percent of smoke that enters upper atmosphere is 5.0216093
 Smoke generation via fire size is 13289.716
 Smoke generation via surface accumulation is 13119.773
 Percent error with sa is -1.7525952
 Percent error with fa is -0.45143282


Fire size is 4kmrad and directory is 8lo
 Total domain smoke is 13409.487
 Total stratospheric smoke is 46.44629
 Percent of smoke that enters stratosphere is 0.34636888
 Total upper atmospheric smoke is 182.60123
 Percent of smoke that enters upper atmosphere is 1.3617316
 Smoke generation via fire size is 13380.013
 Smoke generation via surface accumulation is 13184.638
 Percent error with sa is -1.7053909
 Percent error with fa is -0.22028837


Fire size is 4kmrad and directory is 13
 Total domain smoke is 12897.47
 Total stratospheric smoke is 60.093307
 Percent of smoke that enters stratosphere is 0.465931
 Total upper atmospheric smoke is 162.32512
 Percent of smoke that enters upper atmosphere is 1.2585812
 Smoke generation via fire size is 13229.765
 Smoke generation via surface accumulation is 13092.741
 Percent error with sa is 1.4914485
 Percent error with fa is 2.511722




==> old_figs/Smoke_Profiles_test.txt <==
Fire size is 2kmrad and directory is 1
 Total domain smoke is 3352.6987
 Total stratospheric smoke is 43.338978
 Percent of smoke that enters stratosphere is 1.2926594
 Total upper atmospheric smoke is 499.93896
 Percent of smoke that enters upper atmosphere is 14.911538
 Smoke generation via fire size is 5284.4
 Smoke generation via surface accumulation is 3278.754
 Percent error with sa is -2.2552722
 Percent error with fa is 36.554787


Fire size is 2kmrad and directory is 2
 Total domain smoke is 3200.8994
 Total stratospheric smoke is 0.49170488
 Percent of smoke that enters stratosphere is 0.01536146
 Total upper atmospheric smoke is 137.01309
 Percent of smoke that enters upper atmosphere is 4.280456
 Smoke generation via fire size is 5303.8657
 Smoke generation via surface accumulation is 3281.3567
 Percent error with sa is 2.4519515
 Percent error with fa is 39.64969



